Low-rank approximation in the numerical modeling of the Farley-Buneman instability in ionospheric plasma

We consider the numerical modeling of the Farley-Buneman instability development in the earth's ionosphere plasma. The ion behavior is governed by the kinetic Landau equation in the four-dimensional phase space, and since the finite difference discretization on a tensor product grid is used, this equation becomes the most computationally challenging part of the scheme. To relax the complexity and memory consumption, an adaptive model reduction using the low-rank separation of variables, namely the Tensor Train format, is employed. The approach was verified via the prototype MATLAB implementation. Numerical experiments demonstrate the possibility of efficient separation of space and velocity variables, resulting in the solution storage reduction by a factor of order tens.

==> dat/fb_Eext_amen_250.dat <==
   1.0000000e+00   5.5555556e-06   5.4008251e-03
   1.0100000e+02   5.6111111e-04   6.9622014e-04
   2.0100000e+02   1.1166667e-03   6.6711176e-04
   3.0100000e+02   1.6722222e-03   4.8586946e-04
   4.0100000e+02   2.2277778e-03   4.3582376e-04
   5.0100000e+02   2.7833333e-03   4.7389351e-04
   6.0100000e+02   3.3388889e-03   5.6492433e-04
   7.0100000e+02   3.8944444e-03   7.0928539e-04
   8.0100000e+02   4.4500000e-03   9.0722675e-04
   9.0100000e+02   5.0055556e-03   1.1786252e-03
   1.0010000e+03   5.5611111e-03   1.5507830e-03
   1.1010000e+03   6.1166667e-03   2.0591715e-03
   1.2010000e+03   6.6722222e-03   2.7517922e-03
   1.3010000e+03   7.2277778e-03   3.6882602e-03
   1.4010000e+03   7.7833333e-03   4.9454331e-03
   1.5010000e+03   8.3388889e-03   6.6195710e-03
   1.6010000e+03   8.8944444e-03   8.8295180e-03
   1.7010000e+03   9.4500000e-03   1.1721234e-02
   1.8010000e+03   1.0005556e-02   1.5472331e-02
   1.9010000e+03   1.0561111e-02   2.0350034e-02
   2.0010000e+03   1.1116667e-02   2.6721083e-02
   2.1010000e+03   1.1672222e-02   3.4806934e-02
   2.2010000e+03   1.2227778e-02   4.4724422e-02
   2.3010000e+03   1.2783333e-02   5.6588949e-02
   2.4010000e+03   1.3338889e-02   6.9701821e-02
   2.5010000e+03   1.3894444e-02   8.2340818e-02
   2.6010000e+03   1.4450000e-02   9.2889399e-02
   2.7010000e+03   1.5005556e-02   9.9183588e-02
   2.8010000e+03   1.5561111e-02   1.0260761e-01
   2.9010000e+03   1.6116667e-02   1.0311045e-01
   3.0010000e+03   1.6672222e-02   9.9277191e-02
   3.1010000e+03   1.7227778e-02   9.3585479e-02
   3.2010000e+03   1.7783333e-02   9.0696450e-02
   3.3010000e+03   1.8338889e-02   9.0224831e-02
   3.4010000e+03   1.8894444e-02   8.8137133e-02
   3.5010000e+03   1.9450000e-02   8.6422078e-02
   3.6010000e+03   2.0005556e-02   8.4099411e-02
   3.7010000e+03   2.0561111e-02   8.1474577e-02
   3.8010000e+03   2.1116667e-02   7.7850289e-02
   3.9010000e+03   2.1672222e-02   7.6630725e-02
   4.0010000e+03   2.2227778e-02   7.3877256e-02
   4.1010000e+03   2.2783333e-02   7.1987992e-02
   4.2010000e+03   2.3338889e-02   7.5376528e-02
   4.3010000e+03   2.3894444e-02   8.1424118e-02
   4.4010000e+03   2.4450000e-02   8.7938783e-02
   4.5010000e+03   2.5005556e-02   9.4060061e-02
   4.6010000e+03   2.5561111e-02   1.0040787e-01
   4.7010000e+03   2.6116667e-02   1.0825185e-01
   4.8010000e+03   2.6672222e-02   1.1487147e-01
   4.9010000e+03   2.7227778e-02   1.2845523e-01
   5.0010000e+03   2.7783333e-02   1.2955631e-01
   5.1010000e+03   2.8338889e-02   1.2700282e-01
   5.2010000e+03   2.8894444e-02   1.2597371e-01
   5.3010000e+03   2.9450000e-02   1.1955362e-01
   5.4010000e+03   3.0005556e-02   1.1622821e-01
   5.5010000e+03   3.0561111e-02   1.1051535e-01
   5.6010000e+03   3.1116667e-02   1.1180091e-01
   5.7010000e+03   3.1672222e-02   1.1427194e-01
   5.8010000e+03   3.2227778e-02   1.1414632e-01
   5.9010000e+03   3.2783333e-02   1.1440339e-01
   6.0010000e+03   3.3338889e-02   1.0427514e-01
   6.1010000e+03   3.3894444e-02   9.6742487e-02
   6.2010000e+03   3.4450000e-02   9.2819213e-02
   6.3010000e+03   3.5005556e-02   9.1784357e-02
   6.4010000e+03   3.5561111e-02   8.7359812e-02
   6.5010000e+03   3.6116667e-02   8.4689150e-02
   6.6010000e+03   3.6672222e-02   8.0339539e-02
   6.7010000e+03   3.7227778e-02   7.5634595e-02
   6.8010000e+03   3.7783333e-02   7.3021465e-02
   6.9010000e+03   3.8338889e-02   7.3607404e-02
   7.0010000e+03   3.8894444e-02   7.4423588e-02
   7.1010000e+03   3.9450000e-02   7.3261954e-02
   7.2010000e+03   4.0005556e-02   6.9827767e-02
   7.3010000e+03   4.0561111e-02   6.6983293e-02
   7.4010000e+03   4.1116667e-02   6.4479156e-02
   7.5010000e+03   4.1672222e-02   6.2975008e-02
   7.6010000e+03   4.2227778e-02   6.3238614e-02
   7.7010000e+03   4.2783333e-02   6.4294507e-02
   7.8010000e+03   4.3338889e-02   6.4448553e-02
   7.9010000e+03   4.3894444e-02   6.4437940e-02
   8.0010000e+03   4.4450000e-02   6.3775945e-02
   8.1010000e+03   4.5005556e-02   6.4220279e-02
   8.2010000e+03   4.5561111e-02   6.5867831e-02
   8.3010000e+03   4.6116667e-02   6.8364654e-02
   8.4010000e+03   4.6672222e-02   6.9675211e-02
   8.5010000e+03   4.7227778e-02   7.2010228e-02
   8.6010000e+03   4.7783333e-02   7.3222573e-02
   8.7010000e+03   4.8338889e-02   7.4855492e-02
   8.8010000e+03   4.8894444e-02   7.7483288e-02
   8.9010000e+03   4.9450000e-02   7.8961475e-02
   9.0010000e+03   5.0005556e-02   8.0129912e-02
   9.1010000e+03   5.0561111e-02   7.9580931e-02
   9.2010000e+03   5.1116667e-02   7.5300756e-02
   9.3010000e+03   5.1672222e-02   7.4244453e-02
   9.4010000e+03   5.2227778e-02   7.2204393e-02
   9.5010000e+03   5.2783333e-02   7.0980824e-02
   9.6010000e+03   5.3338889e-02   7.0866087e-02
   9.7010000e+03   5.3894444e-02   7.1165281e-02
   9.8010000e+03   5.4450000e-02   7.3717952e-02
   9.9010000e+03   5.5005556e-02   7.5553905e-02
   1.0001000e+04   5.5561111e-02   7.8220812e-02
   1.0101000e+04   5.6116667e-02   7.6868452e-02
   1.0201000e+04   5.6672222e-02   7.5459974e-02
   1.0301000e+04   5.7227778e-02   7.6386573e-02
   1.0401000e+04   5.7783333e-02   7.8127380e-02
   1.0501000e+04   5.8338889e-02   8.2018127e-02
   1.0601000e+04   5.8894444e-02   8.4955129e-02
   1.0701000e+04   5.9450000e-02   8.5523360e-02
   1.0801000e+04   6.0005556e-02   8.3599312e-02
   1.0901000e+04   6.0561111e-02   8.2420713e-02
   1.1001000e+04   6.1116667e-02   8.1458608e-02
   1.1101000e+04   6.1672222e-02   7.9991680e-02
   1.1201000e+04   6.2227778e-02   8.1193143e-02
   1.1301000e+04   6.2783333e-02   8.0426062e-02
   1.1401000e+04   6.3338889e-02   8.0224563e-02
   1.1501000e+04   6.3894444e-02   8.0615311e-02
   1.1601000e+04   6.4450000e-02   7.7212982e-02
   1.1701000e+04   6.5005556e-02   7.6126838e-02
   1.1801000e+04   6.5561111e-02   7.7764403e-02
   1.1901000e+04   6.6116667e-02   7.5561414e-02
   1.2001000e+04   6.6672222e-02   7.8150916e-02
   1.2101000e+04   6.7227778e-02   7.9476490e-02
   1.2201000e+04   6.7783333e-02   7.9804251e-02
   1.2301000e+04   6.8338889e-02   8.0015229e-02
   1.2401000e+04   6.8894444e-02   8.2207540e-02
   1.2501000e+04   6.9450000e-02   8.0458739e-02
   1.2601000e+04   7.0005556e-02   7.8652453e-02
   1.2701000e+04   7.0561111e-02   7.5221431e-02
   1.2801000e+04   7.1116667e-02   7.3684161e-02
   1.2901000e+04   7.1672222e-02   7.3692920e-02
   1.3001000e+04   7.2227778e-02   7.4647257e-02
   1.3101000e+04   7.2783333e-02   7.5024211e-02
   1.3201000e+04   7.3338889e-02   7.6021902e-02
   1.3301000e+04   7.3894444e-02   7.9938710e-02
   1.3401000e+04   7.4450000e-02   8.1657625e-02
   1.3501000e+04   7.5005556e-02   7.8824749e-02
   1.3601000e+04   7.5561111e-02   7.4311911e-02
   1.3701000e+04   7.6116667e-02   7.4639593e-02
   1.3801000e+04   7.6672222e-02   7.4886738e-02
   1.3901000e+04   7.7227778e-02   7.3223466e-02
   1.4001000e+04   7.7783333e-02   7.0576621e-02
   1.4101000e+04   7.8338889e-02   7.0133535e-02
   1.4201000e+04   7.8894444e-02   7.2636875e-02
   1.4301000e+04   7.9450000e-02   7.4195226e-02
   1.4401000e+04   8.0005556e-02   7.4861516e-02
   1.4501000e+04   8.0561111e-02   7.3370891e-02
   1.4601000e+04   8.1116667e-02   7.2621739e-02
   1.4701000e+04   8.1672222e-02   7.3164146e-02
   1.4801000e+04   8.2227778e-02   7.5457442e-02
   1.4901000e+04   8.2783333e-02   7.6547060e-02
   1.5001000e+04   8.3338889e-02   7.5104769e-02
   1.5101000e+04   8.3894444e-02   7.4535473e-02
   1.5201000e+04   8.4450000e-02   7.4637940e-02
   1.5301000e+04   8.5005556e-02   7.7732159e-02
   1.5401000e+04   8.5561111e-02   7.6603313e-02
   1.5501000e+04   8.6116667e-02   7.7294989e-02
   1.5601000e+04   8.6672222e-02   7.9924778e-02
   1.5701000e+04   8.7227778e-02   8.2868757e-02
   1.5801000e+04   8.7783333e-02   8.1706816e-02
   1.5901000e+04   8.8338889e-02   8.1661270e-02
   1.6001000e+04   8.8894444e-02   8.2159918e-02
   1.6101000e+04   8.9450000e-02   8.6670851e-02
   1.6201000e+04   9.0005556e-02   9.0882209e-02
   1.6301000e+04   9.0561111e-02   9.5063005e-02
   1.6401000e+04   9.1116667e-02   9.7217615e-02
   1.6501000e+04   9.1672222e-02   9.6365760e-02
   1.6601000e+04   9.2227778e-02   8.9971401e-02
   1.6701000e+04   9.2783333e-02   8.4434129e-02
   1.6801000e+04   9.3338889e-02   7.9880393e-02
   1.6901000e+04   9.3894444e-02   7.4509072e-02
   1.7001000e+04   9.4450000e-02   7.2933489e-02
   1.7101000e+04   9.5005556e-02   7.1177456e-02
   1.7201000e+04   9.5561111e-02   6.8327669e-02
   1.7301000e+04   9.6116667e-02   6.5329360e-02
   1.7401000e+04   9.6672222e-02   6.5976679e-02
   1.7501000e+04   9.7227778e-02   6.6828684e-02
   1.7601000e+04   9.7783333e-02   6.5822665e-02
   1.7701000e+04   9.8338889e-02   6.5978987e-02
   1.7801000e+04   9.8894444e-02   6.5664700e-02
   1.7901000e+04   9.9450000e-02   6.7750419e-02


==> dat/fb_Eext_full_250.dat <==
   1.0000000e+00   5.5555556e-06   5.3708991e-03
   1.0100000e+02   5.6111111e-04   1.2312590e-04
   2.0100000e+02   1.1166667e-03   1.2990128e-04
   3.0100000e+02   1.6722222e-03   1.5470918e-04
   4.0100000e+02   2.2277778e-03   1.9301820e-04
   5.0100000e+02   2.7833333e-03   2.4772353e-04
   6.0100000e+02   3.3388889e-03   3.2381119e-04
   7.0100000e+02   3.8944444e-03   4.2881104e-04
   8.0100000e+02   4.4500000e-03   5.7341101e-04
   9.0100000e+02   5.0055556e-03   7.7251576e-04
   1.0010000e+03   5.5611111e-03   1.0468228e-03
   1.1010000e+03   6.1166667e-03   1.4249333e-03
   1.2010000e+03   6.6722222e-03   1.9460141e-03
   1.3010000e+03   7.2277778e-03   2.6628753e-03
   1.4010000e+03   7.7833333e-03   3.6451140e-03
   1.5010000e+03   8.3388889e-03   4.9817922e-03
   1.6010000e+03   8.8944444e-03   6.7831526e-03
   1.7010000e+03   9.4500000e-03   9.1815785e-03
   1.8010000e+03   1.0005556e-02   1.2335899e-02
   1.9010000e+03   1.0561111e-02   1.6454624e-02
   2.0010000e+03   1.1116667e-02   2.1861543e-02
   2.1010000e+03   1.1672222e-02   2.8964773e-02
   2.2010000e+03   1.2227778e-02   3.8088791e-02
   2.3010000e+03   1.2783333e-02   4.9494145e-02
   2.4010000e+03   1.3338889e-02   6.2810988e-02
   2.5010000e+03   1.3894444e-02   7.8268464e-02
   2.6010000e+03   1.4450000e-02   9.4584509e-02
   2.7010000e+03   1.5005556e-02   1.0853354e-01
   2.8010000e+03   1.5561111e-02   1.1951963e-01
   2.9010000e+03   1.6116667e-02   1.2780074e-01
   3.0010000e+03   1.6672222e-02   1.3456231e-01
   3.1010000e+03   1.7227778e-02   1.3900975e-01
   3.2010000e+03   1.7783333e-02   1.3795661e-01
   3.3010000e+03   1.8338889e-02   1.3605476e-01
   3.4010000e+03   1.8894444e-02   1.3311983e-01
   3.5010000e+03   1.9450000e-02   1.2894387e-01
   3.6010000e+03   2.0005556e-02   1.2153117e-01
   3.7010000e+03   2.0561111e-02   1.2171564e-01
   3.8010000e+03   2.1116667e-02   1.1699453e-01
   3.9010000e+03   2.1672222e-02   1.1058993e-01
   4.0010000e+03   2.2227778e-02   1.0725052e-01
   4.1010000e+03   2.2783333e-02   1.0250754e-01
   4.2010000e+03   2.3338889e-02   9.6204926e-02
   4.3010000e+03   2.3894444e-02   9.1095794e-02
   4.4010000e+03   2.4450000e-02   8.7074989e-02
   4.5010000e+03   2.5005556e-02   8.3122170e-02
   4.6010000e+03   2.5561111e-02   8.1420845e-02
   4.7010000e+03   2.6116667e-02   7.8447332e-02
   4.8010000e+03   2.6672222e-02   7.7366890e-02
   4.9010000e+03   2.7227778e-02   7.5333212e-02
   5.0010000e+03   2.7783333e-02   6.9424262e-02
   5.1010000e+03   2.8338889e-02   6.6212591e-02
   5.2010000e+03   2.8894444e-02   6.3533699e-02
   5.3010000e+03   2.9450000e-02   6.2817822e-02
   5.4010000e+03   3.0005556e-02   6.2622183e-02
   5.5010000e+03   3.0561111e-02   6.3816827e-02
   5.6010000e+03   3.1116667e-02   6.7526826e-02
   5.7010000e+03   3.1672222e-02   7.0612393e-02
   5.8010000e+03   3.2227778e-02   7.3220170e-02
   5.9010000e+03   3.2783333e-02   7.2428911e-02
   6.0010000e+03   3.3338889e-02   7.5665790e-02
   6.1010000e+03   3.3894444e-02   7.8611394e-02
   6.2010000e+03   3.4450000e-02   7.9056878e-02
   6.3010000e+03   3.5005556e-02   7.8659205e-02
   6.4010000e+03   3.5561111e-02   7.9758151e-02
   6.5010000e+03   3.6116667e-02   8.0365351e-02
   6.6010000e+03   3.6672222e-02   8.3173467e-02
   6.7010000e+03   3.7227778e-02   8.3244450e-02
   6.8010000e+03   3.7783333e-02   8.5593262e-02
   6.9010000e+03   3.8338889e-02   8.9071932e-02
   7.0010000e+03   3.8894444e-02   9.0476483e-02
   7.1010000e+03   3.9450000e-02   9.0051925e-02
   7.2010000e+03   4.0005556e-02   9.1139321e-02
   7.3010000e+03   4.0561111e-02   9.2533445e-02
   7.4010000e+03   4.1116667e-02   9.3322717e-02
   7.5010000e+03   4.1672222e-02   9.5044405e-02
   7.6010000e+03   4.2227778e-02   9.0654155e-02
   7.7010000e+03   4.2783333e-02   8.5016615e-02
   7.8010000e+03   4.3338889e-02   8.4786844e-02
   7.9010000e+03   4.3894444e-02   8.2752416e-02
   8.0010000e+03   4.4450000e-02   8.0166959e-02
   8.1010000e+03   4.5005556e-02   8.0590078e-02
   8.2010000e+03   4.5561111e-02   8.1366866e-02
   8.3010000e+03   4.6116667e-02   8.2142049e-02
   8.4010000e+03   4.6672222e-02   8.3999396e-02
   8.5010000e+03   4.7227778e-02   8.6935002e-02
   8.6010000e+03   4.7783333e-02   8.9256355e-02
   8.7010000e+03   4.8338889e-02   8.9772268e-02
   8.8010000e+03   4.8894444e-02   9.1601643e-02
   8.9010000e+03   4.9450000e-02   9.2395399e-02


==> dat/fb_errmean_amen_250.dat <==
   1.0000000e+00   5.5555556e-06   2.7283500e-06
   5.1000000e+01   2.8333333e-04   2.3557500e-06
   1.0100000e+02   5.6111111e-04   2.3299100e-06
   1.5100000e+02   8.3888889e-04   2.3242700e-06
   2.0100000e+02   1.1166667e-03   2.2896600e-06
   2.5100000e+02   1.3944444e-03   2.2377400e-06
   3.0100000e+02   1.6722222e-03   2.2378500e-06
   3.5100000e+02   1.9500000e-03   2.2121900e-06
   4.0100000e+02   2.2277778e-03   2.1822700e-06
   4.5100000e+02   2.5055556e-03   2.1661300e-06
   5.0100000e+02   2.7833333e-03   2.1549100e-06
   5.5100000e+02   3.0611111e-03   2.1429600e-06
   6.0100000e+02   3.3388889e-03   2.1287800e-06
   6.5100000e+02   3.6166667e-03   2.1149300e-06
   7.0100000e+02   3.8944444e-03   2.1004900e-06
   7.5100000e+02   4.1722222e-03   2.0830600e-06
   8.0100000e+02   4.4500000e-03   2.0640000e-06
   8.5100000e+02   4.7277778e-03   2.0442600e-06
   9.0100000e+02   5.0055556e-03   2.0233100e-06
   9.5100000e+02   5.2833333e-03   2.0004900e-06
   1.0010000e+03   5.5611111e-03   1.9744700e-06
   1.0510000e+03   5.8388889e-03   1.9431100e-06
   1.1010000e+03   6.1166667e-03   1.9047200e-06
   1.1510000e+03   6.3944444e-03   1.8592300e-06
   1.2010000e+03   6.6722222e-03   1.8058400e-06
   1.2510000e+03   6.9500000e-03   1.7402500e-06
   1.3010000e+03   7.2277778e-03   1.6570300e-06
   1.3510000e+03   7.5055556e-03   1.5511000e-06
   1.4010000e+03   7.7833333e-03   1.4159400e-06
   1.4510000e+03   8.0611111e-03   1.2428800e-06
   1.5010000e+03   8.3388889e-03   1.0213000e-06
   1.5510000e+03   8.6166667e-03   7.3777400e-07
   1.6010000e+03   8.8944444e-03   3.7505700e-07
   1.6510000e+03   9.1722222e-03  -8.8345100e-08
   1.7010000e+03   9.4500000e-03  -6.7898500e-07
   1.7510000e+03   9.7277778e-03  -1.4323400e-06
   1.8010000e+03   1.0005556e-02  -2.4039500e-06
   1.8510000e+03   1.0283333e-02  -3.6770100e-06
   1.9010000e+03   1.0561111e-02  -5.3593700e-06
   1.9510000e+03   1.0838889e-02  -7.6151400e-06
   2.0010000e+03   1.1116667e-02  -1.0694900e-05
   2.0510000e+03   1.1394444e-02  -1.4896500e-05
   2.1010000e+03   1.1672222e-02  -2.0780500e-05
   2.1510000e+03   1.1950000e-02  -2.9372600e-05
   2.2010000e+03   1.2227778e-02  -4.1704300e-05
   2.2510000e+03   1.2505556e-02  -5.9366700e-05
   2.3010000e+03   1.2783333e-02  -8.3394900e-05
   2.3510000e+03   1.3061111e-02  -1.1619800e-04
   2.4010000e+03   1.3338889e-02  -1.6268500e-04
   2.4510000e+03   1.3616667e-02  -2.2059200e-04
   2.5010000e+03   1.3894444e-02  -2.9861100e-04
   2.5510000e+03   1.4172222e-02  -3.9657000e-04
   2.6010000e+03   1.4450000e-02  -5.1729500e-04
   2.6510000e+03   1.4727778e-02  -6.7447600e-04
   2.7010000e+03   1.5005556e-02  -8.5782600e-04
   2.7510000e+03   1.5283333e-02  -1.0929200e-03
   2.8010000e+03   1.5561111e-02  -1.3409600e-03
   2.8510000e+03   1.5838889e-02  -1.5898800e-03
   2.9010000e+03   1.6116667e-02  -1.8555600e-03
   2.9510000e+03   1.6394444e-02  -2.1319500e-03
   3.0010000e+03   1.6672222e-02  -2.4075500e-03
   3.0510000e+03   1.6950000e-02  -2.6792500e-03
   3.1010000e+03   1.7227778e-02  -2.7261600e-03
   3.1510000e+03   1.7505556e-02  -2.7384700e-03
   3.2010000e+03   1.7783333e-02  -2.7395100e-03
   3.2510000e+03   1.8061111e-02  -2.7412500e-03
   3.3010000e+03   1.8338889e-02  -2.7456600e-03
   3.3510000e+03   1.8616667e-02  -2.7541500e-03
   3.4010000e+03   1.8894444e-02  -2.7646800e-03
   3.4510000e+03   1.9172222e-02  -2.7771200e-03
   3.5010000e+03   1.9450000e-02  -2.7867100e-03
   3.5510000e+03   1.9727778e-02  -2.7954900e-03
   3.6010000e+03   2.0005556e-02  -2.8016200e-03
   3.6510000e+03   2.0283333e-02  -2.8712500e-03
   3.7010000e+03   2.0561111e-02  -2.9756500e-03
   3.7510000e+03   2.0838889e-02  -3.0943200e-03
   3.8010000e+03   2.1116667e-02  -3.2215900e-03
   3.8510000e+03   2.1394444e-02  -3.3475900e-03
   3.9010000e+03   2.1672222e-02  -3.4824500e-03
   3.9510000e+03   2.1950000e-02  -3.6129700e-03
   4.0010000e+03   2.2227778e-02  -3.7258300e-03
   4.0510000e+03   2.2505556e-02  -3.8378900e-03
   4.1010000e+03   2.2783333e-02  -3.9524400e-03
   4.1510000e+03   2.3061111e-02  -4.0872000e-03
   4.2010000e+03   2.3338889e-02  -4.2364000e-03
   4.2510000e+03   2.3616667e-02  -4.3982000e-03
   4.3010000e+03   2.3894444e-02  -4.5575700e-03
   4.3510000e+03   2.4172222e-02  -4.7213400e-03
   4.4010000e+03   2.4450000e-02  -4.8868000e-03
   4.4510000e+03   2.4727778e-02  -5.0563700e-03
   4.5010000e+03   2.5005556e-02  -5.2287300e-03
   4.5510000e+03   2.5283333e-02  -5.3980500e-03
   4.6010000e+03   2.5561111e-02  -5.5649600e-03
   4.6510000e+03   2.5838889e-02  -5.7415300e-03
   4.7010000e+03   2.6116667e-02  -5.9315300e-03
   4.7510000e+03   2.6394444e-02  -6.1211800e-03
   4.8010000e+03   2.6672222e-02  -6.3256500e-03
   4.8510000e+03   2.6950000e-02  -6.5164800e-03
   4.9010000e+03   2.7227778e-02  -6.6931700e-03
   4.9510000e+03   2.7505556e-02  -6.8691800e-03
   5.0010000e+03   2.7783333e-02  -7.0590700e-03
   5.0510000e+03   2.8061111e-02  -7.2602000e-03
   5.1010000e+03   2.8338889e-02  -7.4701600e-03
   5.1510000e+03   2.8616667e-02  -7.6727700e-03
   5.2010000e+03   2.8894444e-02  -7.8837000e-03
   5.2510000e+03   2.9172222e-02  -8.1030200e-03
   5.3010000e+03   2.9450000e-02  -8.3432300e-03
   5.3510000e+03   2.9727778e-02  -8.6075300e-03
   5.4010000e+03   3.0005556e-02  -8.8596600e-03
   5.4510000e+03   3.0283333e-02  -8.8946300e-03
   5.5010000e+03   3.0561111e-02  -8.9451300e-03
   5.5510000e+03   3.0838889e-02  -9.0579800e-03
   5.6010000e+03   3.1116667e-02  -9.1406200e-03
   5.6510000e+03   3.1394444e-02  -9.1983500e-03
   5.7010000e+03   3.1672222e-02  -9.2698400e-03
   5.7510000e+03   3.1950000e-02  -9.3543700e-03
   5.8010000e+03   3.2227778e-02  -9.4636300e-03
   5.8510000e+03   3.2505556e-02  -9.5640400e-03
   5.9010000e+03   3.2783333e-02  -9.6502700e-03
   5.9510000e+03   3.3061111e-02  -9.7521500e-03
   6.0010000e+03   3.3338889e-02  -9.8682500e-03
   6.0510000e+03   3.3616667e-02  -1.0001300e-02
   6.1010000e+03   3.3894444e-02  -1.0126700e-02
   6.1510000e+03   3.4172222e-02  -1.0246900e-02
   6.2010000e+03   3.4450000e-02  -1.0348800e-02
   6.2510000e+03   3.4727778e-02  -1.0435400e-02
   6.3010000e+03   3.5005556e-02  -1.0504400e-02
   6.3510000e+03   3.5283333e-02  -1.0582700e-02
   6.4010000e+03   3.5561111e-02  -1.0669600e-02
   6.4510000e+03   3.5838889e-02  -1.0763800e-02
   6.5010000e+03   3.6116667e-02  -1.0846200e-02
   6.5510000e+03   3.6394444e-02  -1.0909500e-02
   6.6010000e+03   3.6672222e-02  -1.0970700e-02
   6.6510000e+03   3.6950000e-02  -1.1036000e-02
   6.7010000e+03   3.7227778e-02  -1.1113200e-02
   6.7510000e+03   3.7505556e-02  -1.1194700e-02
   6.8010000e+03   3.7783333e-02  -1.1266600e-02
   6.8510000e+03   3.8061111e-02  -1.1333200e-02
   6.9010000e+03   3.8338889e-02  -1.1390900e-02
   6.9510000e+03   3.8616667e-02  -1.1450000e-02
   7.0010000e+03   3.8894444e-02  -1.1510900e-02
   7.0510000e+03   3.9172222e-02  -1.1575100e-02
   7.1010000e+03   3.9450000e-02  -1.1638600e-02
   7.1510000e+03   3.9727778e-02  -1.1705300e-02
   7.2010000e+03   4.0005556e-02  -1.1770400e-02
   7.2510000e+03   4.0283333e-02  -1.1824700e-02
   7.3010000e+03   4.0561111e-02  -1.1879200e-02
   7.3510000e+03   4.0838889e-02  -1.1938100e-02
   7.4010000e+03   4.1116667e-02  -1.1999500e-02
   7.4510000e+03   4.1394444e-02  -1.2064700e-02
   7.5010000e+03   4.1672222e-02  -1.2129400e-02
   7.5510000e+03   4.1950000e-02  -1.2187200e-02
   7.6010000e+03   4.2227778e-02  -1.2243700e-02
   7.6510000e+03   4.2505556e-02  -1.2305100e-02
   7.7010000e+03   4.2783333e-02  -1.2366800e-02
   7.7510000e+03   4.3061111e-02  -1.2425000e-02
   7.8010000e+03   4.3338889e-02  -1.2478100e-02
   7.8510000e+03   4.3616667e-02  -1.2533000e-02
   7.9010000e+03   4.3894444e-02  -1.2584300e-02
   7.9510000e+03   4.4172222e-02  -1.2635000e-02
   8.0010000e+03   4.4450000e-02  -1.2688600e-02
   8.0510000e+03   4.4727778e-02  -1.2754000e-02
   8.1010000e+03   4.5005556e-02  -1.2820700e-02
   8.1510000e+03   4.5283333e-02  -1.2880500e-02
   8.2010000e+03   4.5561111e-02  -1.2943700e-02
   8.2510000e+03   4.5838889e-02  -1.3007400e-02
   8.3010000e+03   4.6116667e-02  -1.3063500e-02
   8.3510000e+03   4.6394444e-02  -1.3119500e-02
   8.4010000e+03   4.6672222e-02  -1.3175600e-02
   8.4510000e+03   4.6950000e-02  -1.3238800e-02
   8.5010000e+03   4.7227778e-02  -1.3311000e-02
   8.5510000e+03   4.7505556e-02  -1.3383500e-02
   8.6010000e+03   4.7783333e-02  -1.3461300e-02
   8.6510000e+03   4.8061111e-02  -1.3537600e-02
   8.7010000e+03   4.8338889e-02  -1.3606700e-02
   8.7510000e+03   4.8616667e-02  -1.3679200e-02
   8.8010000e+03   4.8894444e-02  -1.3752800e-02
   8.8510000e+03   4.9172222e-02  -1.3831700e-02
   8.9010000e+03   4.9450000e-02  -1.3923900e-02
   8.9510000e+03   4.9727778e-02  -1.4019100e-02
   9.0010000e+03   5.0005556e-02  -1.4109900e-02
   9.0510000e+03   5.0283333e-02  -1.4194400e-02
   9.1010000e+03   5.0561111e-02  -1.4274900e-02
   9.1510000e+03   5.0838889e-02  -1.4360600e-02
   9.2010000e+03   5.1116667e-02  -1.4451000e-02
   9.2510000e+03   5.1394444e-02  -1.4539300e-02
   9.3010000e+03   5.1672222e-02  -1.4633900e-02
   9.3510000e+03   5.1950000e-02  -1.4728800e-02
   9.4010000e+03   5.2227778e-02  -1.4813900e-02
   9.4510000e+03   5.2505556e-02  -1.4894900e-02
   9.5010000e+03   5.2783333e-02  -1.4982200e-02
   9.5510000e+03   5.3061111e-02  -1.5084800e-02
   9.6010000e+03   5.3338889e-02  -1.5197400e-02
   9.6510000e+03   5.3616667e-02  -1.5310200e-02
   9.7010000e+03   5.3894444e-02  -1.5416000e-02
   9.7510000e+03   5.4172222e-02  -1.5525300e-02
   9.8010000e+03   5.4450000e-02  -1.5634200e-02
   9.8510000e+03   5.4727778e-02  -1.5730700e-02
   9.9010000e+03   5.5005556e-02  -1.5817600e-02
   9.9510000e+03   5.5283333e-02  -1.5911100e-02
   1.0001000e+04   5.5561111e-02  -1.6013800e-02
   1.0051000e+04   5.5838889e-02  -1.6113400e-02
   1.0101000e+04   5.6116667e-02  -1.6216800e-02
   1.0151000e+04   5.6394444e-02  -1.6322300e-02
   1.0201000e+04   5.6672222e-02  -1.6423200e-02
   1.0251000e+04   5.6950000e-02  -1.6516700e-02
   1.0301000e+04   5.7227778e-02  -1.6611700e-02
   1.0351000e+04   5.7505556e-02  -1.6712600e-02
   1.0401000e+04   5.7783333e-02  -1.6815800e-02
   1.0451000e+04   5.8061111e-02  -1.6918900e-02
   1.0501000e+04   5.8338889e-02  -1.7019500e-02
   1.0551000e+04   5.8616667e-02  -1.7122200e-02
   1.0601000e+04   5.8894444e-02  -1.7233600e-02
   1.0651000e+04   5.9172222e-02  -1.7351800e-02
   1.0701000e+04   5.9450000e-02  -1.7464500e-02
   1.0751000e+04   5.9727778e-02  -1.7579200e-02
   1.0801000e+04   6.0005556e-02  -1.7691900e-02
   1.0851000e+04   6.0283333e-02  -1.7803000e-02
   1.0901000e+04   6.0561111e-02  -1.7910000e-02
   1.0951000e+04   6.0838889e-02  -1.8011600e-02
   1.1001000e+04   6.1116667e-02  -1.8104300e-02
   1.1051000e+04   6.1394444e-02  -1.8197400e-02
   1.1101000e+04   6.1672222e-02  -1.8289700e-02
   1.1151000e+04   6.1950000e-02  -1.8382800e-02
   1.1201000e+04   6.2227778e-02  -1.8482300e-02
   1.1251000e+04   6.2505556e-02  -1.8587800e-02
   1.1301000e+04   6.2783333e-02  -1.8694800e-02
   1.1351000e+04   6.3061111e-02  -1.8786900e-02
   1.1401000e+04   6.3338889e-02  -1.8873300e-02
   1.1451000e+04   6.3616667e-02  -1.8958500e-02
   1.1501000e+04   6.3894444e-02  -1.9039700e-02
   1.1551000e+04   6.4172222e-02  -1.9131000e-02
   1.1601000e+04   6.4450000e-02  -1.9214500e-02
   1.1651000e+04   6.4727778e-02  -1.9304700e-02
   1.1701000e+04   6.5005556e-02  -1.9404300e-02
   1.1751000e+04   6.5283333e-02  -1.9496500e-02
   1.1801000e+04   6.5561111e-02  -1.9590300e-02
   1.1851000e+04   6.5838889e-02  -1.9670700e-02
   1.1901000e+04   6.6116667e-02  -1.9734900e-02
   1.1951000e+04   6.6394444e-02  -1.9801700e-02
   1.2001000e+04   6.6672222e-02  -1.9887600e-02
   1.2051000e+04   6.6950000e-02  -1.9997100e-02
   1.2101000e+04   6.7227778e-02  -2.0112000e-02
   1.2151000e+04   6.7505556e-02  -2.0208700e-02
   1.2201000e+04   6.7783333e-02  -2.0286300e-02
   1.2251000e+04   6.8061111e-02  -2.0364900e-02
   1.2301000e+04   6.8338889e-02  -2.0446900e-02
   1.2351000e+04   6.8616667e-02  -2.0540300e-02
   1.2401000e+04   6.8894444e-02  -2.0665800e-02
   1.2451000e+04   6.9172222e-02  -2.0806200e-02
   1.2501000e+04   6.9450000e-02  -2.0939300e-02
   1.2551000e+04   6.9727778e-02  -2.1063100e-02
   1.2601000e+04   7.0005556e-02  -2.1166600e-02
   1.2651000e+04   7.0283333e-02  -2.1256600e-02
   1.2701000e+04   7.0561111e-02  -2.1353100e-02
   1.2751000e+04   7.0838889e-02  -2.1462500e-02
   1.2801000e+04   7.1116667e-02  -2.1574200e-02
   1.2851000e+04   7.1394444e-02  -2.1679900e-02
   1.2901000e+04   7.1672222e-02  -2.1789600e-02
   1.2951000e+04   7.1950000e-02  -2.1913000e-02
   1.3001000e+04   7.2227778e-02  -2.2041700e-02
   1.3051000e+04   7.2505556e-02  -2.2167500e-02
   1.3101000e+04   7.2783333e-02  -2.2288100e-02
   1.3151000e+04   7.3061111e-02  -2.2403600e-02
   1.3201000e+04   7.3338889e-02  -2.2522500e-02
   1.3251000e+04   7.3616667e-02  -2.2639400e-02
   1.3301000e+04   7.3894444e-02  -2.2754500e-02
   1.3351000e+04   7.4172222e-02  -2.2864200e-02
   1.3401000e+04   7.4450000e-02  -2.2977300e-02
   1.3451000e+04   7.4727778e-02  -2.3087200e-02
   1.3501000e+04   7.5005556e-02  -2.3194100e-02
   1.3551000e+04   7.5283333e-02  -2.3306600e-02
   1.3601000e+04   7.5561111e-02  -2.3431900e-02
   1.3651000e+04   7.5838889e-02  -2.3568300e-02
   1.3701000e+04   7.6116667e-02  -2.3699700e-02
   1.3751000e+04   7.6394444e-02  -2.3829800e-02
   1.3801000e+04   7.6672222e-02  -2.3959300e-02
   1.3851000e+04   7.6950000e-02  -2.4076000e-02
   1.3901000e+04   7.7227778e-02  -2.4177900e-02
   1.3951000e+04   7.7505556e-02  -2.4276800e-02
   1.4001000e+04   7.7783333e-02  -2.4372900e-02
   1.4051000e+04   7.8061111e-02  -2.4472500e-02
   1.4101000e+04   7.8338889e-02  -2.4570500e-02
   1.4151000e+04   7.8616667e-02  -2.4671600e-02
   1.4201000e+04   7.8894444e-02  -2.4777400e-02
   1.4251000e+04   7.9172222e-02  -2.4887000e-02
   1.4301000e+04   7.9450000e-02  -2.4994900e-02
   1.4351000e+04   7.9727778e-02  -2.5103400e-02
   1.4401000e+04   8.0005556e-02  -2.5223900e-02
   1.4451000e+04   8.0283333e-02  -2.5344200e-02
   1.4501000e+04   8.0561111e-02  -2.5469800e-02
   1.4551000e+04   8.0838889e-02  -2.5592900e-02
   1.4601000e+04   8.1116667e-02  -2.5704800e-02
   1.4651000e+04   8.1394444e-02  -2.5814600e-02
   1.4701000e+04   8.1672222e-02  -2.5916400e-02
   1.4751000e+04   8.1950000e-02  -2.6022900e-02
   1.4801000e+04   8.2227778e-02  -2.6132100e-02
   1.4851000e+04   8.2505556e-02  -2.6230600e-02
   1.4901000e+04   8.2783333e-02  -2.6333800e-02
   1.4951000e+04   8.3061111e-02  -2.6448900e-02
   1.5001000e+04   8.3338889e-02  -2.6563800e-02
   1.5051000e+04   8.3616667e-02  -2.6663800e-02
   1.5101000e+04   8.3894444e-02  -2.6773800e-02
   1.5151000e+04   8.4172222e-02  -2.6878700e-02
   1.5201000e+04   8.4450000e-02  -2.6975700e-02
   1.5251000e+04   8.4727778e-02  -2.7070500e-02
   1.5301000e+04   8.5005556e-02  -2.7165100e-02
   1.5351000e+04   8.5283333e-02  -2.7258600e-02
   1.5401000e+04   8.5561111e-02  -2.7366800e-02
   1.5451000e+04   8.5838889e-02  -2.7471000e-02
   1.5501000e+04   8.6116667e-02  -2.7567700e-02
   1.5551000e+04   8.6394444e-02  -2.7655800e-02
   1.5601000e+04   8.6672222e-02  -2.7749000e-02
   1.5651000e+04   8.6950000e-02  -2.7845800e-02
   1.5701000e+04   8.7227778e-02  -2.7947800e-02
   1.5751000e+04   8.7505556e-02  -2.8051700e-02
   1.5801000e+04   8.7783333e-02  -2.8152600e-02
   1.5851000e+04   8.8061111e-02  -2.8249500e-02
   1.5901000e+04   8.8338889e-02  -2.8347800e-02
   1.5951000e+04   8.8616667e-02  -2.8446800e-02
   1.6001000e+04   8.8894444e-02  -2.8544100e-02
   1.6051000e+04   8.9172222e-02  -2.8639000e-02
   1.6101000e+04   8.9450000e-02  -2.8734400e-02
   1.6151000e+04   8.9727778e-02  -2.8830600e-02
   1.6201000e+04   9.0005556e-02  -2.8923500e-02
   1.6251000e+04   9.0283333e-02  -2.9003000e-02
   1.6301000e+04   9.0561111e-02  -2.9081600e-02
   1.6351000e+04   9.0838889e-02  -2.9176700e-02
   1.6401000e+04   9.1116667e-02  -2.9283400e-02
   1.6451000e+04   9.1394444e-02  -2.9391100e-02
   1.6501000e+04   9.1672222e-02  -2.9497700e-02
   1.6551000e+04   9.1950000e-02  -2.9629500e-02
   1.6601000e+04   9.2227778e-02  -2.9765800e-02
   1.6651000e+04   9.2505556e-02  -2.9883300e-02
   1.6701000e+04   9.2783333e-02  -3.0011500e-02
   1.6751000e+04   9.3061111e-02  -3.0136000e-02
   1.6801000e+04   9.3338889e-02  -3.0242700e-02
   1.6851000e+04   9.3616667e-02  -3.0346100e-02
   1.6901000e+04   9.3894444e-02  -3.0443500e-02
   1.6951000e+04   9.4172222e-02  -3.0540600e-02
   1.7001000e+04   9.4450000e-02  -3.0636000e-02
   1.7051000e+04   9.4727778e-02  -3.0731000e-02
   1.7101000e+04   9.5005556e-02  -3.0832300e-02
   1.7151000e+04   9.5283333e-02  -3.0927700e-02
   1.7201000e+04   9.5561111e-02  -3.1020700e-02
   1.7251000e+04   9.5838889e-02  -3.1116600e-02
   1.7301000e+04   9.6116667e-02  -3.1213100e-02
   1.7351000e+04   9.6394444e-02  -3.1306500e-02
   1.7401000e+04   9.6672222e-02  -3.1411200e-02
   1.7451000e+04   9.6950000e-02  -3.1517300e-02
   1.7501000e+04   9.7227778e-02  -3.1614600e-02
   1.7551000e+04   9.7505556e-02  -3.1718400e-02
   1.7601000e+04   9.7783333e-02  -3.1814700e-02
   1.7651000e+04   9.8061111e-02  -3.1893600e-02
   1.7701000e+04   9.8338889e-02  -3.1965600e-02
   1.7751000e+04   9.8616667e-02  -3.2028000e-02
   1.7801000e+04   9.8894444e-02  -3.2094400e-02
   1.7851000e+04   9.9172222e-02  -3.2168500e-02
   1.7901000e+04   9.9450000e-02  -3.2257400e-02
   1.7951000e+04   9.9727778e-02  -3.2353500e-02


==> dat/fb_mem_amen_250.dat <==
   1.0000000e+00   5.5555556e-06   1.8836800e+05
   5.1000000e+01   2.8333333e-04   1.8836800e+05
   1.0100000e+02   5.6111111e-04   1.8836800e+05
   1.5100000e+02   8.3888889e-04   2.5108500e+05
   2.0100000e+02   1.1166667e-03   2.5108500e+05
   2.5100000e+02   1.3944444e-03   4.3923600e+05
   3.0100000e+02   1.6722222e-03   5.0195300e+05
   3.5100000e+02   1.9500000e-03   6.9010400e+05
   4.0100000e+02   2.2277778e-03   7.5282100e+05
   4.5100000e+02   2.5055556e-03   7.5282100e+05
   5.0100000e+02   2.7833333e-03   7.5282100e+05
   5.5100000e+02   3.0611111e-03   7.5282100e+05
   6.0100000e+02   3.3388889e-03   7.5282100e+05
   6.5100000e+02   3.6166667e-03   7.5282100e+05
   7.0100000e+02   3.8944444e-03   7.5282100e+05
   7.5100000e+02   4.1722222e-03   7.5282100e+05
   8.0100000e+02   4.4500000e-03   7.5282100e+05
   8.5100000e+02   4.7277778e-03   7.5282100e+05
   9.0100000e+02   5.0055556e-03   7.5282100e+05
   9.5100000e+02   5.2833333e-03   7.5282100e+05
   1.0010000e+03   5.5611111e-03   7.5282100e+05
   1.0510000e+03   5.8388889e-03   7.5282100e+05
   1.1010000e+03   6.1166667e-03   7.5282100e+05
   1.1510000e+03   6.3944444e-03   7.5282100e+05
   1.2010000e+03   6.6722222e-03   7.5282100e+05
   1.2510000e+03   6.9500000e-03   7.5282100e+05
   1.3010000e+03   7.2277778e-03   7.5282100e+05
   1.3510000e+03   7.5055556e-03   7.5282100e+05
   1.4010000e+03   7.7833333e-03   7.5282100e+05
   1.4510000e+03   8.0611111e-03   7.5282100e+05
   1.5010000e+03   8.3388889e-03   7.5282100e+05
   1.5510000e+03   8.6166667e-03   7.5282100e+05
   1.6010000e+03   8.8944444e-03   7.5282100e+05
   1.6510000e+03   9.1722222e-03   7.5282100e+05
   1.7010000e+03   9.4500000e-03   7.5282100e+05
   1.7510000e+03   9.7277778e-03   7.5282100e+05
   1.8010000e+03   1.0005556e-02   7.5282100e+05
   1.8510000e+03   1.0283333e-02   7.5282100e+05
   1.9010000e+03   1.0561111e-02   7.5282100e+05
   1.9510000e+03   1.0838889e-02   7.5282100e+05
   2.0010000e+03   1.1116667e-02   7.5282100e+05
   2.0510000e+03   1.1394444e-02   7.5282100e+05
   2.1010000e+03   1.1672222e-02   7.5282100e+05
   2.1510000e+03   1.1950000e-02   7.5282100e+05
   2.2010000e+03   1.2227778e-02   7.5282100e+05
   2.2510000e+03   1.2505556e-02   7.5282100e+05
   2.3010000e+03   1.2783333e-02   7.5282100e+05
   2.3510000e+03   1.3061111e-02   8.1553800e+05
   2.4010000e+03   1.3338889e-02   8.7825500e+05
   2.4510000e+03   1.3616667e-02   8.7825500e+05
   2.5010000e+03   1.3894444e-02   9.4097200e+05
   2.5510000e+03   1.4172222e-02   1.0036890e+06
   2.6010000e+03   1.4450000e-02   1.0664060e+06
   2.6510000e+03   1.4727778e-02   1.1918400e+06
   2.7010000e+03   1.5005556e-02   1.3172740e+06
   2.7510000e+03   1.5283333e-02   1.4427080e+06
   2.8010000e+03   1.5561111e-02   1.5681420e+06
   2.8510000e+03   1.5838889e-02   1.6935760e+06
   2.9010000e+03   1.6116667e-02   1.6935760e+06
   2.9510000e+03   1.6394444e-02   1.6935760e+06
   3.0010000e+03   1.6672222e-02   1.7562930e+06
   3.0510000e+03   1.6950000e-02   1.7562930e+06
   3.1010000e+03   1.7227778e-02   1.9444440e+06
   3.1510000e+03   1.7505556e-02   1.9444440e+06
   3.2010000e+03   1.7783333e-02   1.9444440e+06
   3.2510000e+03   1.8061111e-02   1.9444440e+06
   3.3010000e+03   1.8338889e-02   2.0071610e+06
   3.3510000e+03   1.8616667e-02   2.0071610e+06
   3.4010000e+03   1.8894444e-02   2.0071610e+06
   3.4510000e+03   1.9172222e-02   2.0071610e+06
   3.5010000e+03   1.9450000e-02   2.0698780e+06
   3.5510000e+03   1.9727778e-02   2.0698780e+06
   3.6010000e+03   2.0005556e-02   2.0698780e+06
   3.6510000e+03   2.0283333e-02   2.1953120e+06
   3.7010000e+03   2.0561111e-02   2.1953120e+06
   3.7510000e+03   2.0838889e-02   2.2580290e+06
   3.8010000e+03   2.1116667e-02   2.2580290e+06
   3.8510000e+03   2.1394444e-02   2.2580290e+06
   3.9010000e+03   2.1672222e-02   2.2580290e+06
   3.9510000e+03   2.1950000e-02   2.3207460e+06
   4.0010000e+03   2.2227778e-02   2.3207460e+06
   4.0510000e+03   2.2505556e-02   2.3207460e+06
   4.1010000e+03   2.2783333e-02   2.3207460e+06
   4.1510000e+03   2.3061111e-02   2.3207460e+06
   4.2010000e+03   2.3338889e-02   2.3207460e+06
   4.2510000e+03   2.3616667e-02   2.3207460e+06
   4.3010000e+03   2.3894444e-02   2.3207460e+06
   4.3510000e+03   2.4172222e-02   2.3207460e+06
   4.4010000e+03   2.4450000e-02   2.3207460e+06
   4.4510000e+03   2.4727778e-02   2.3207460e+06
   4.5010000e+03   2.5005556e-02   2.3207460e+06
   4.5510000e+03   2.5283333e-02   2.3834630e+06
   4.6010000e+03   2.5561111e-02   2.3834630e+06
   4.6510000e+03   2.5838889e-02   2.4461800e+06
   4.7010000e+03   2.6116667e-02   2.5088970e+06
   4.7510000e+03   2.6394444e-02   2.6343310e+06
   4.8010000e+03   2.6672222e-02   2.6970480e+06
   4.8510000e+03   2.6950000e-02   2.8224820e+06
   4.9010000e+03   2.7227778e-02   2.9479160e+06
   4.9510000e+03   2.7505556e-02   2.9479160e+06
   5.0010000e+03   2.7783333e-02   3.0106330e+06
   5.0510000e+03   2.8061111e-02   3.0733500e+06
   5.1010000e+03   2.8338889e-02   3.1360670e+06
   5.1510000e+03   2.8616667e-02   3.1360670e+06
   5.2010000e+03   2.8894444e-02   3.1360670e+06
   5.2510000e+03   2.9172222e-02   3.1987840e+06
   5.3010000e+03   2.9450000e-02   3.1987840e+06
   5.3510000e+03   2.9727778e-02   3.1987840e+06
   5.4010000e+03   3.0005556e-02   3.1987840e+06
   5.4510000e+03   3.0283333e-02   3.2615010e+06
   5.5010000e+03   3.0561111e-02   3.2615010e+06
   5.5510000e+03   3.0838889e-02   3.3242180e+06
   5.6010000e+03   3.1116667e-02   3.3242180e+06
   5.6510000e+03   3.1394444e-02   3.3242180e+06
   5.7010000e+03   3.1672222e-02   3.3242180e+06
   5.7510000e+03   3.1950000e-02   3.3242180e+06
   5.8010000e+03   3.2227778e-02   3.3242180e+06
   5.8510000e+03   3.2505556e-02   3.3242180e+06
   5.9010000e+03   3.2783333e-02   3.3242180e+06
   5.9510000e+03   3.3061111e-02   3.4496520e+06
   6.0010000e+03   3.3338889e-02   3.4496520e+06
   6.0510000e+03   3.3616667e-02   3.4496520e+06
   6.1010000e+03   3.3894444e-02   3.4496520e+06
   6.1510000e+03   3.4172222e-02   3.4496520e+06
   6.2010000e+03   3.4450000e-02   3.4496520e+06
   6.2510000e+03   3.4727778e-02   3.4496520e+06
   6.3010000e+03   3.5005556e-02   3.4496520e+06
   6.3510000e+03   3.5283333e-02   3.4496520e+06
   6.4010000e+03   3.5561111e-02   3.4496520e+06
   6.4510000e+03   3.5838889e-02   3.4496520e+06
   6.5010000e+03   3.6116667e-02   3.4496520e+06
   6.5510000e+03   3.6394444e-02   3.4496520e+06
   6.6010000e+03   3.6672222e-02   3.4496520e+06
   6.6510000e+03   3.6950000e-02   3.4496520e+06
   6.7010000e+03   3.7227778e-02   3.4496520e+06
   6.7510000e+03   3.7505556e-02   3.4496520e+06
   6.8010000e+03   3.7783333e-02   3.4496520e+06
   6.8510000e+03   3.8061111e-02   3.4496520e+06
   6.9010000e+03   3.8338889e-02   3.4496520e+06
   6.9510000e+03   3.8616667e-02   3.4496520e+06
   7.0010000e+03   3.8894444e-02   3.4496520e+06
   7.0510000e+03   3.9172222e-02   3.4496520e+06
   7.1010000e+03   3.9450000e-02   3.4496520e+06
   7.1510000e+03   3.9727778e-02   3.4496520e+06
   7.2010000e+03   4.0005556e-02   3.4496520e+06
   7.2510000e+03   4.0283333e-02   3.4496520e+06
   7.3010000e+03   4.0561111e-02   3.4496520e+06
   7.3510000e+03   4.0838889e-02   3.4496520e+06
   7.4010000e+03   4.1116667e-02   3.4496520e+06
   7.4510000e+03   4.1394444e-02   3.4496520e+06
   7.5010000e+03   4.1672222e-02   3.4496520e+06
   7.5510000e+03   4.1950000e-02   3.4496520e+06
   7.6010000e+03   4.2227778e-02   3.4496520e+06
   7.6510000e+03   4.2505556e-02   3.4496520e+06
   7.7010000e+03   4.2783333e-02   3.4496520e+06
   7.7510000e+03   4.3061111e-02   3.4496520e+06
   7.8010000e+03   4.3338889e-02   3.4496520e+06
   7.8510000e+03   4.3616667e-02   3.4496520e+06
   7.9010000e+03   4.3894444e-02   3.4496520e+06
   7.9510000e+03   4.4172222e-02   3.4496520e+06
   8.0010000e+03   4.4450000e-02   3.4496520e+06
   8.0510000e+03   4.4727778e-02   3.4496520e+06
   8.1010000e+03   4.5005556e-02   3.4496520e+06
   8.1510000e+03   4.5283333e-02   3.4496520e+06
   8.2010000e+03   4.5561111e-02   3.4496520e+06
   8.2510000e+03   4.5838889e-02   3.4496520e+06
   8.3010000e+03   4.6116667e-02   3.4496520e+06
   8.3510000e+03   4.6394444e-02   3.4496520e+06
   8.4010000e+03   4.6672222e-02   3.4496520e+06
   8.4510000e+03   4.6950000e-02   3.4496520e+06
   8.5010000e+03   4.7227778e-02   3.4496520e+06
   8.5510000e+03   4.7505556e-02   3.4496520e+06
   8.6010000e+03   4.7783333e-02   3.4496520e+06
   8.6510000e+03   4.8061111e-02   3.4496520e+06
   8.7010000e+03   4.8338889e-02   3.4496520e+06
   8.7510000e+03   4.8616667e-02   3.4496520e+06
   8.8010000e+03   4.8894444e-02   3.4496520e+06
   8.8510000e+03   4.9172222e-02   3.4496520e+06
   8.9010000e+03   4.9450000e-02   3.4496520e+06
   8.9510000e+03   4.9727778e-02   3.4496520e+06
   9.0010000e+03   5.0005556e-02   3.4496520e+06
   9.0510000e+03   5.0283333e-02   3.4496520e+06
   9.1010000e+03   5.0561111e-02   3.4496520e+06
   9.1510000e+03   5.0838889e-02   3.4496520e+06
   9.2010000e+03   5.1116667e-02   3.4496520e+06
   9.2510000e+03   5.1394444e-02   3.4496520e+06
   9.3010000e+03   5.1672222e-02   3.4496520e+06
   9.3510000e+03   5.1950000e-02   3.4496520e+06
   9.4010000e+03   5.2227778e-02   3.4496520e+06
   9.4510000e+03   5.2505556e-02   3.4496520e+06
   9.5010000e+03   5.2783333e-02   3.4496520e+06
   9.5510000e+03   5.3061111e-02   3.4496520e+06
   9.6010000e+03   5.3338889e-02   3.4496520e+06
   9.6510000e+03   5.3616667e-02   3.4496520e+06
   9.7010000e+03   5.3894444e-02   3.4496520e+06
   9.7510000e+03   5.4172222e-02   3.4496520e+06
   9.8010000e+03   5.4450000e-02   3.4496520e+06
   9.8510000e+03   5.4727778e-02   3.4496520e+06
   9.9010000e+03   5.5005556e-02   3.4496520e+06
   9.9510000e+03   5.5283333e-02   3.4496520e+06
   1.0001000e+04   5.5561111e-02   3.4496520e+06
   1.0051000e+04   5.5838889e-02   3.4496520e+06
   1.0101000e+04   5.6116667e-02   3.4496520e+06
   1.0151000e+04   5.6394444e-02   3.4496520e+06
   1.0201000e+04   5.6672222e-02   3.4496520e+06
   1.0251000e+04   5.6950000e-02   3.4496520e+06
   1.0301000e+04   5.7227778e-02   3.4496520e+06
   1.0351000e+04   5.7505556e-02   3.4496520e+06
   1.0401000e+04   5.7783333e-02   3.4496520e+06
   1.0451000e+04   5.8061111e-02   3.4496520e+06
   1.0501000e+04   5.8338889e-02   3.4496520e+06
   1.0551000e+04   5.8616667e-02   3.4496520e+06
   1.0601000e+04   5.8894444e-02   3.4496520e+06
   1.0651000e+04   5.9172222e-02   3.4496520e+06
   1.0701000e+04   5.9450000e-02   3.4496520e+06
   1.0751000e+04   5.9727778e-02   3.4496520e+06
   1.0801000e+04   6.0005556e-02   3.4496520e+06
   1.0851000e+04   6.0283333e-02   3.4496520e+06
   1.0901000e+04   6.0561111e-02   3.4496520e+06
   1.0951000e+04   6.0838889e-02   3.4496520e+06
   1.1001000e+04   6.1116667e-02   3.4496520e+06
   1.1051000e+04   6.1394444e-02   3.4496520e+06
   1.1101000e+04   6.1672222e-02   3.4496520e+06
   1.1151000e+04   6.1950000e-02   3.4496520e+06
   1.1201000e+04   6.2227778e-02   3.4496520e+06
   1.1251000e+04   6.2505556e-02   3.4496520e+06
   1.1301000e+04   6.2783333e-02   3.4496520e+06
   1.1351000e+04   6.3061111e-02   3.4496520e+06
   1.1401000e+04   6.3338889e-02   3.4496520e+06
   1.1451000e+04   6.3616667e-02   3.4496520e+06
   1.1501000e+04   6.3894444e-02   3.4496520e+06
   1.1551000e+04   6.4172222e-02   3.4496520e+06
   1.1601000e+04   6.4450000e-02   3.4496520e+06
   1.1651000e+04   6.4727778e-02   3.4496520e+06
   1.1701000e+04   6.5005556e-02   3.4496520e+06
   1.1751000e+04   6.5283333e-02   3.4496520e+06
   1.1801000e+04   6.5561111e-02   3.4496520e+06
   1.1851000e+04   6.5838889e-02   3.4496520e+06
   1.1901000e+04   6.6116667e-02   3.4496520e+06
   1.1951000e+04   6.6394444e-02   3.4496520e+06
   1.2001000e+04   6.6672222e-02   3.4496520e+06
   1.2051000e+04   6.6950000e-02   3.4496520e+06
   1.2101000e+04   6.7227778e-02   3.4496520e+06
   1.2151000e+04   6.7505556e-02   3.4496520e+06
   1.2201000e+04   6.7783333e-02   3.4496520e+06
   1.2251000e+04   6.8061111e-02   3.4496520e+06
   1.2301000e+04   6.8338889e-02   3.4496520e+06
   1.2351000e+04   6.8616667e-02   3.4496520e+06
   1.2401000e+04   6.8894444e-02   3.4496520e+06
   1.2451000e+04   6.9172222e-02   3.4496520e+06
   1.2501000e+04   6.9450000e-02   3.4496520e+06
   1.2551000e+04   6.9727778e-02   3.4496520e+06
   1.2601000e+04   7.0005556e-02   3.4496520e+06
   1.2651000e+04   7.0283333e-02   3.4496520e+06
   1.2701000e+04   7.0561111e-02   3.4496520e+06
   1.2751000e+04   7.0838889e-02   3.4496520e+06
   1.2801000e+04   7.1116667e-02   3.4496520e+06
   1.2851000e+04   7.1394444e-02   3.4496520e+06
   1.2901000e+04   7.1672222e-02   3.4496520e+06
   1.2951000e+04   7.1950000e-02   3.4496520e+06
   1.3001000e+04   7.2227778e-02   3.4496520e+06
   1.3051000e+04   7.2505556e-02   3.4496520e+06
   1.3101000e+04   7.2783333e-02   3.4496520e+06
   1.3151000e+04   7.3061111e-02   3.4496520e+06
   1.3201000e+04   7.3338889e-02   3.4496520e+06
   1.3251000e+04   7.3616667e-02   3.4496520e+06
   1.3301000e+04   7.3894444e-02   3.4496520e+06
   1.3351000e+04   7.4172222e-02   3.4496520e+06
   1.3401000e+04   7.4450000e-02   3.4496520e+06
   1.3451000e+04   7.4727778e-02   3.4496520e+06
   1.3501000e+04   7.5005556e-02   3.4496520e+06
   1.3551000e+04   7.5283333e-02   3.4496520e+06
   1.3601000e+04   7.5561111e-02   3.4496520e+06
   1.3651000e+04   7.5838889e-02   3.4496520e+06
   1.3701000e+04   7.6116667e-02   3.4496520e+06
   1.3751000e+04   7.6394444e-02   3.4496520e+06
   1.3801000e+04   7.6672222e-02   3.4496520e+06
   1.3851000e+04   7.6950000e-02   3.4496520e+06
   1.3901000e+04   7.7227778e-02   3.4496520e+06
   1.3951000e+04   7.7505556e-02   3.4496520e+06
   1.4001000e+04   7.7783333e-02   3.4496520e+06
   1.4051000e+04   7.8061111e-02   3.4496520e+06
   1.4101000e+04   7.8338889e-02   3.4496520e+06
   1.4151000e+04   7.8616667e-02   3.4496520e+06
   1.4201000e+04   7.8894444e-02   3.4496520e+06
   1.4251000e+04   7.9172222e-02   3.4496520e+06
   1.4301000e+04   7.9450000e-02   3.4496520e+06
   1.4351000e+04   7.9727778e-02   3.4496520e+06
   1.4401000e+04   8.0005556e-02   3.4496520e+06
   1.4451000e+04   8.0283333e-02   3.4496520e+06
   1.4501000e+04   8.0561111e-02   3.4496520e+06
   1.4551000e+04   8.0838889e-02   3.4496520e+06
   1.4601000e+04   8.1116667e-02   3.4496520e+06
   1.4651000e+04   8.1394444e-02   3.4496520e+06
   1.4701000e+04   8.1672222e-02   3.4496520e+06
   1.4751000e+04   8.1950000e-02   3.4496520e+06
   1.4801000e+04   8.2227778e-02   3.4496520e+06
   1.4851000e+04   8.2505556e-02   3.4496520e+06
   1.4901000e+04   8.2783333e-02   3.4496520e+06
   1.4951000e+04   8.3061111e-02   3.4496520e+06
   1.5001000e+04   8.3338889e-02   3.4496520e+06
   1.5051000e+04   8.3616667e-02   3.4496520e+06
   1.5101000e+04   8.3894444e-02   3.4496520e+06
   1.5151000e+04   8.4172222e-02   3.4496520e+06
   1.5201000e+04   8.4450000e-02   3.4496520e+06
   1.5251000e+04   8.4727778e-02   3.4496520e+06
   1.5301000e+04   8.5005556e-02   3.4496520e+06
   1.5351000e+04   8.5283333e-02   3.4496520e+06
   1.5401000e+04   8.5561111e-02   3.4496520e+06
   1.5451000e+04   8.5838889e-02   3.4496520e+06
   1.5501000e+04   8.6116667e-02   3.4496520e+06
   1.5551000e+04   8.6394444e-02   3.4496520e+06
   1.5601000e+04   8.6672222e-02   3.4496520e+06
   1.5651000e+04   8.6950000e-02   3.4496520e+06
   1.5701000e+04   8.7227778e-02   3.4496520e+06
   1.5751000e+04   8.7505556e-02   3.4496520e+06
   1.5801000e+04   8.7783333e-02   3.4496520e+06
   1.5851000e+04   8.8061111e-02   3.4496520e+06
   1.5901000e+04   8.8338889e-02   3.4496520e+06
   1.5951000e+04   8.8616667e-02   3.4496520e+06
   1.6001000e+04   8.8894444e-02   3.4496520e+06
   1.6051000e+04   8.9172222e-02   3.4496520e+06
   1.6101000e+04   8.9450000e-02   3.4496520e+06
   1.6151000e+04   8.9727778e-02   3.4496520e+06
   1.6201000e+04   9.0005556e-02   3.4496520e+06
   1.6251000e+04   9.0283333e-02   3.4496520e+06
   1.6301000e+04   9.0561111e-02   3.4496520e+06
   1.6351000e+04   9.0838889e-02   3.4496520e+06
   1.6401000e+04   9.1116667e-02   3.4496520e+06
   1.6451000e+04   9.1394444e-02   3.4496520e+06
   1.6501000e+04   9.1672222e-02   3.4496520e+06
   1.6551000e+04   9.1950000e-02   3.4496520e+06
   1.6601000e+04   9.2227778e-02   3.4496520e+06
   1.6651000e+04   9.2505556e-02   3.4496520e+06
   1.6701000e+04   9.2783333e-02   3.4496520e+06
   1.6751000e+04   9.3061111e-02   3.4496520e+06
   1.6801000e+04   9.3338889e-02   3.4496520e+06
   1.6851000e+04   9.3616667e-02   3.4496520e+06
   1.6901000e+04   9.3894444e-02   3.4496520e+06
   1.6951000e+04   9.4172222e-02   3.4496520e+06
   1.7001000e+04   9.4450000e-02   3.4496520e+06
   1.7051000e+04   9.4727778e-02   3.4496520e+06
   1.7101000e+04   9.5005556e-02   3.4496520e+06
   1.7151000e+04   9.5283333e-02   3.4496520e+06
   1.7201000e+04   9.5561111e-02   3.4496520e+06
   1.7251000e+04   9.5838889e-02   3.4496520e+06
   1.7301000e+04   9.6116667e-02   3.4496520e+06
   1.7351000e+04   9.6394444e-02   3.4496520e+06
   1.7401000e+04   9.6672222e-02   3.4496520e+06
   1.7451000e+04   9.6950000e-02   3.4496520e+06
   1.7501000e+04   9.7227778e-02   3.4496520e+06
   1.7551000e+04   9.7505556e-02   3.4496520e+06
   1.7601000e+04   9.7783333e-02   3.4496520e+06
   1.7651000e+04   9.8061111e-02   3.4496520e+06
   1.7701000e+04   9.8338889e-02   3.4496520e+06
   1.7751000e+04   9.8616667e-02   3.4496520e+06
   1.7801000e+04   9.8894444e-02   3.4496520e+06
   1.7851000e+04   9.9172222e-02   3.4496520e+06
   1.7901000e+04   9.9450000e-02   3.4496520e+06
   1.7951000e+04   9.9727778e-02   3.4496520e+06


==> dat/fb_mem_full_250.dat <==
   1.0000000e+00   5.5555556e-06   6.0062500e+07
   5.1000000e+01   2.8333333e-04   6.0062500e+07
   1.0100000e+02   5.6111111e-04   6.0062500e+07
   1.5100000e+02   8.3888889e-04   6.0062500e+07
   2.0100000e+02   1.1166667e-03   6.0062500e+07
   2.5100000e+02   1.3944444e-03   6.0062500e+07
   3.0100000e+02   1.6722222e-03   6.0062500e+07
   3.5100000e+02   1.9500000e-03   6.0062500e+07
   4.0100000e+02   2.2277778e-03   6.0062500e+07
   4.5100000e+02   2.5055556e-03   6.0062500e+07
   5.0100000e+02   2.7833333e-03   6.0062500e+07
   5.5100000e+02   3.0611111e-03   6.0062500e+07
   6.0100000e+02   3.3388889e-03   6.0062500e+07
   6.5100000e+02   3.6166667e-03   6.0062500e+07
   7.0100000e+02   3.8944444e-03   6.0062500e+07
   7.5100000e+02   4.1722222e-03   6.0062500e+07
   8.0100000e+02   4.4500000e-03   6.0062500e+07
   8.5100000e+02   4.7277778e-03   6.0062500e+07
   9.0100000e+02   5.0055556e-03   6.0062500e+07
   9.5100000e+02   5.2833333e-03   6.0062500e+07
   1.0010000e+03   5.5611111e-03   6.0062500e+07
   1.0510000e+03   5.8388889e-03   6.0062500e+07
   1.1010000e+03   6.1166667e-03   6.0062500e+07
   1.1510000e+03   6.3944444e-03   6.0062500e+07
   1.2010000e+03   6.6722222e-03   6.0062500e+07
   1.2510000e+03   6.9500000e-03   6.0062500e+07
   1.3010000e+03   7.2277778e-03   6.0062500e+07
   1.3510000e+03   7.5055556e-03   6.0062500e+07
   1.4010000e+03   7.7833333e-03   6.0062500e+07
   1.4510000e+03   8.0611111e-03   6.0062500e+07
   1.5010000e+03   8.3388889e-03   6.0062500e+07
   1.5510000e+03   8.6166667e-03   6.0062500e+07
   1.6010000e+03   8.8944444e-03   6.0062500e+07
   1.6510000e+03   9.1722222e-03   6.0062500e+07
   1.7010000e+03   9.4500000e-03   6.0062500e+07
   1.7510000e+03   9.7277778e-03   6.0062500e+07
   1.8010000e+03   1.0005556e-02   6.0062500e+07
   1.8510000e+03   1.0283333e-02   6.0062500e+07
   1.9010000e+03   1.0561111e-02   6.0062500e+07
   1.9510000e+03   1.0838889e-02   6.0062500e+07
   2.0010000e+03   1.1116667e-02   6.0062500e+07
   2.0510000e+03   1.1394444e-02   6.0062500e+07
   2.1010000e+03   1.1672222e-02   6.0062500e+07
   2.1510000e+03   1.1950000e-02   6.0062500e+07
   2.2010000e+03   1.2227778e-02   6.0062500e+07
   2.2510000e+03   1.2505556e-02   6.0062500e+07
   2.3010000e+03   1.2783333e-02   6.0062500e+07
   2.3510000e+03   1.3061111e-02   6.0062500e+07
   2.4010000e+03   1.3338889e-02   6.0062500e+07
   2.4510000e+03   1.3616667e-02   6.0062500e+07
   2.5010000e+03   1.3894444e-02   6.0062500e+07
   2.5510000e+03   1.4172222e-02   6.0062500e+07
   2.6010000e+03   1.4450000e-02   6.0062500e+07
   2.6510000e+03   1.4727778e-02   6.0062500e+07
   2.7010000e+03   1.5005556e-02   6.0062500e+07
   2.7510000e+03   1.5283333e-02   6.0062500e+07
   2.8010000e+03   1.5561111e-02   6.0062500e+07
   2.8510000e+03   1.5838889e-02   6.0062500e+07
   2.9010000e+03   1.6116667e-02   6.0062500e+07
   2.9510000e+03   1.6394444e-02   6.0062500e+07
   3.0010000e+03   1.6672222e-02   6.0062500e+07
   3.0510000e+03   1.6950000e-02   6.0062500e+07
   3.1010000e+03   1.7227778e-02   6.0062500e+07
   3.1510000e+03   1.7505556e-02   6.0062500e+07
   3.2010000e+03   1.7783333e-02   6.0062500e+07
   3.2510000e+03   1.8061111e-02   6.0062500e+07
   3.3010000e+03   1.8338889e-02   6.0062500e+07
   3.3510000e+03   1.8616667e-02   6.0062500e+07
   3.4010000e+03   1.8894444e-02   6.0062500e+07
   3.4510000e+03   1.9172222e-02   6.0062500e+07
   3.5010000e+03   1.9450000e-02   6.0062500e+07
   3.5510000e+03   1.9727778e-02   6.0062500e+07
   3.6010000e+03   2.0005556e-02   6.0062500e+07
   3.6510000e+03   2.0283333e-02   6.0062500e+07
   3.7010000e+03   2.0561111e-02   6.0062500e+07
   3.7510000e+03   2.0838889e-02   6.0062500e+07
   3.8010000e+03   2.1116667e-02   6.0062500e+07
   3.8510000e+03   2.1394444e-02   6.0062500e+07
   3.9010000e+03   2.1672222e-02   6.0062500e+07
   3.9510000e+03   2.1950000e-02   6.0062500e+07
   4.0010000e+03   2.2227778e-02   6.0062500e+07
   4.0510000e+03   2.2505556e-02   6.0062500e+07
   4.1010000e+03   2.2783333e-02   6.0062500e+07
   4.1510000e+03   2.3061111e-02   6.0062500e+07
   4.2010000e+03   2.3338889e-02   6.0062500e+07
   4.2510000e+03   2.3616667e-02   6.0062500e+07
   4.3010000e+03   2.3894444e-02   6.0062500e+07
   4.3510000e+03   2.4172222e-02   6.0062500e+07
   4.4010000e+03   2.4450000e-02   6.0062500e+07
   4.4510000e+03   2.4727778e-02   6.0062500e+07
   4.5010000e+03   2.5005556e-02   6.0062500e+07
   4.5510000e+03   2.5283333e-02   6.0062500e+07
   4.6010000e+03   2.5561111e-02   6.0062500e+07
   4.6510000e+03   2.5838889e-02   6.0062500e+07
   4.7010000e+03   2.6116667e-02   6.0062500e+07
   4.7510000e+03   2.6394444e-02   6.0062500e+07
   4.8010000e+03   2.6672222e-02   6.0062500e+07
   4.8510000e+03   2.6950000e-02   6.0062500e+07
   4.9010000e+03   2.7227778e-02   6.0062500e+07
   4.9510000e+03   2.7505556e-02   6.0062500e+07
   5.0010000e+03   2.7783333e-02   6.0062500e+07
   5.0510000e+03   2.8061111e-02   6.0062500e+07
   5.1010000e+03   2.8338889e-02   6.0062500e+07
   5.1510000e+03   2.8616667e-02   6.0062500e+07
   5.2010000e+03   2.8894444e-02   6.0062500e+07
   5.2510000e+03   2.9172222e-02   6.0062500e+07
   5.3010000e+03   2.9450000e-02   6.0062500e+07
   5.3510000e+03   2.9727778e-02   6.0062500e+07
   5.4010000e+03   3.0005556e-02   6.0062500e+07
   5.4510000e+03   3.0283333e-02   6.0062500e+07
   5.5010000e+03   3.0561111e-02   6.0062500e+07
   5.5510000e+03   3.0838889e-02   6.0062500e+07
   5.6010000e+03   3.1116667e-02   6.0062500e+07
   5.6510000e+03   3.1394444e-02   6.0062500e+07
   5.7010000e+03   3.1672222e-02   6.0062500e+07
   5.7510000e+03   3.1950000e-02   6.0062500e+07
   5.8010000e+03   3.2227778e-02   6.0062500e+07
   5.8510000e+03   3.2505556e-02   6.0062500e+07
   5.9010000e+03   3.2783333e-02   6.0062500e+07
   5.9510000e+03   3.3061111e-02   6.0062500e+07
   6.0010000e+03   3.3338889e-02   6.0062500e+07
   6.0510000e+03   3.3616667e-02   6.0062500e+07
   6.1010000e+03   3.3894444e-02   6.0062500e+07
   6.1510000e+03   3.4172222e-02   6.0062500e+07
   6.2010000e+03   3.4450000e-02   6.0062500e+07
   6.2510000e+03   3.4727778e-02   6.0062500e+07
   6.3010000e+03   3.5005556e-02   6.0062500e+07
   6.3510000e+03   3.5283333e-02   6.0062500e+07
   6.4010000e+03   3.5561111e-02   6.0062500e+07
   6.4510000e+03   3.5838889e-02   6.0062500e+07
   6.5010000e+03   3.6116667e-02   6.0062500e+07
   6.5510000e+03   3.6394444e-02   6.0062500e+07
   6.6010000e+03   3.6672222e-02   6.0062500e+07
   6.6510000e+03   3.6950000e-02   6.0062500e+07
   6.7010000e+03   3.7227778e-02   6.0062500e+07
   6.7510000e+03   3.7505556e-02   6.0062500e+07
   6.8010000e+03   3.7783333e-02   6.0062500e+07
   6.8510000e+03   3.8061111e-02   6.0062500e+07
   6.9010000e+03   3.8338889e-02   6.0062500e+07
   6.9510000e+03   3.8616667e-02   6.0062500e+07
   7.0010000e+03   3.8894444e-02   6.0062500e+07
   7.0510000e+03   3.9172222e-02   6.0062500e+07
   7.1010000e+03   3.9450000e-02   6.0062500e+07
   7.1510000e+03   3.9727778e-02   6.0062500e+07
   7.2010000e+03   4.0005556e-02   6.0062500e+07
   7.2510000e+03   4.0283333e-02   6.0062500e+07
   7.3010000e+03   4.0561111e-02   6.0062500e+07
   7.3510000e+03   4.0838889e-02   6.0062500e+07
   7.4010000e+03   4.1116667e-02   6.0062500e+07
   7.4510000e+03   4.1394444e-02   6.0062500e+07
   7.5010000e+03   4.1672222e-02   6.0062500e+07
   7.5510000e+03   4.1950000e-02   6.0062500e+07
   7.6010000e+03   4.2227778e-02   6.0062500e+07
   7.6510000e+03   4.2505556e-02   6.0062500e+07
   7.7010000e+03   4.2783333e-02   6.0062500e+07
   7.7510000e+03   4.3061111e-02   6.0062500e+07
   7.8010000e+03   4.3338889e-02   6.0062500e+07
   7.8510000e+03   4.3616667e-02   6.0062500e+07
   7.9010000e+03   4.3894444e-02   6.0062500e+07
   7.9510000e+03   4.4172222e-02   6.0062500e+07
   8.0010000e+03   4.4450000e-02   6.0062500e+07
   8.0510000e+03   4.4727778e-02   6.0062500e+07
   8.1010000e+03   4.5005556e-02   6.0062500e+07
   8.1510000e+03   4.5283333e-02   6.0062500e+07
   8.2010000e+03   4.5561111e-02   6.0062500e+07
   8.2510000e+03   4.5838889e-02   6.0062500e+07
   8.3010000e+03   4.6116667e-02   6.0062500e+07
   8.3510000e+03   4.6394444e-02   6.0062500e+07
   8.4010000e+03   4.6672222e-02   6.0062500e+07
   8.4510000e+03   4.6950000e-02   6.0062500e+07
   8.5010000e+03   4.7227778e-02   6.0062500e+07
   8.5510000e+03   4.7505556e-02   6.0062500e+07
   8.6010000e+03   4.7783333e-02   6.0062500e+07
   8.6510000e+03   4.8061111e-02   6.0062500e+07
   8.7010000e+03   4.8338889e-02   6.0062500e+07
   8.7510000e+03   4.8616667e-02   6.0062500e+07
   8.8010000e+03   4.8894444e-02   6.0062500e+07
   8.8510000e+03   4.9172222e-02   6.0062500e+07
   8.9010000e+03   4.9450000e-02   6.0062500e+07
   8.9510000e+03   4.9727778e-02   6.0062500e+07


==> dat/fb_rank_amen_250.dat <==
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
7
7
7
7
7
7
7
7
7
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
9
10
10
10
10
10
10
10
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
29
29
29
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
34
34
34
34
34
34
34
34
34
34
34
34
34
34
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
46
46
46
46
46
46
46
46
46
46
46
46
46
46
46
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
47
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
49
49
49
49
49
49
49
49
49
49
49
49
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
54
54
54
54
54
54
54
54
54
54
54
54
54
54
54
54
54
54
54
54
54
54
54
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55


==> dat/fb_stop_Eext_250.dat <==
   1.1000000e+01   1.0010000e+03   5.5611111e-03   1.0468228e-03   1.5507830e-03
   4.1000000e+01   4.0010000e+03   2.2227778e-02   1.0725052e-01   7.3877256e-02
   9.0000000e+01   8.9010000e+03   4.9450000e-02   9.2395399e-02   7.8961475e-02


==> dat/fb_stop_errmean_amen_250.dat <==
   2.1000000e+01   1.0010000e+03   5.5611111e-03   1.9744700e-06
   8.1000000e+01   4.0010000e+03   2.2227778e-02  -3.7258300e-03
   1.8100000e+02   9.0000000e+03   5.0005556e-02  -1.4109900e-02


==> dat/fb_stop_mem_250.dat <==
   2.1000000e+01   1.0010000e+03   5.5611111e-03   6.0062500e+07   7.5282100e+05
   8.1000000e+01   4.0010000e+03   2.2227778e-02   6.0062500e+07   2.3207460e+06
   1.8000000e+02   8.9510000e+03   4.9727778e-02   6.0062500e+07   3.4496520e+06


==> dat/fb_stop_ttimes_250.dat <==
   1.1000000e+01   1.0010000e+03   5.5611111e-03   7.0302630e+04   1.0454299e+04
   4.1000000e+01   4.0010000e+03   2.2227778e-02   2.8367012e+05   6.5105601e+04
   9.0000000e+01   8.9010000e+03   4.9450000e-02   6.3327902e+05   2.7695043e+05


==> dat/fb_ttimes_amen_250.dat <==
   1.0000000e+00   5.5555556e-06   7.0021760e+00
   1.0100000e+02   5.6111111e-04   7.3265488e+02
   2.0100000e+02   1.1166667e-03   1.5180736e+03
   3.0100000e+02   1.6722222e-03   2.4660020e+03
   4.0100000e+02   2.2277778e-03   3.6009416e+03
   5.0100000e+02   2.7833333e-03   4.7774323e+03
   6.0100000e+02   3.3388889e-03   5.9431906e+03
   7.0100000e+02   3.8944444e-03   7.0764969e+03
   8.0100000e+02   4.4500000e-03   8.2119344e+03
   9.0100000e+02   5.0055556e-03   9.3333811e+03
   1.0010000e+03   5.5611111e-03   1.0454299e+04
   1.1010000e+03   6.1166667e-03   1.1596992e+04
   1.2010000e+03   6.6722222e-03   1.2736774e+04
   1.3010000e+03   7.2277778e-03   1.3873119e+04
   1.4010000e+03   7.7833333e-03   1.4995943e+04
   1.5010000e+03   8.3388889e-03   1.6127921e+04
   1.6010000e+03   8.8944444e-03   1.7261363e+04
   1.7010000e+03   9.4500000e-03   1.8383218e+04
   1.8010000e+03   1.0005556e-02   1.9553370e+04
   1.9010000e+03   1.0561111e-02   2.0706243e+04
   2.0010000e+03   1.1116667e-02   2.1873493e+04
   2.1010000e+03   1.1672222e-02   2.3029595e+04
   2.2010000e+03   1.2227778e-02   2.4215118e+04
   2.3010000e+03   1.2783333e-02   2.5393539e+04
   2.4010000e+03   1.3338889e-02   2.6640059e+04
   2.5010000e+03   1.3894444e-02   2.7995654e+04
   2.6010000e+03   1.4450000e-02   2.9452443e+04
   2.7010000e+03   1.5005556e-02   3.1156214e+04
   2.8010000e+03   1.5561111e-02   3.3155190e+04
   2.9010000e+03   1.6116667e-02   3.5394846e+04
   3.0010000e+03   1.6672222e-02   3.7756838e+04
   3.1010000e+03   1.7227778e-02   4.0150168e+04
   3.2010000e+03   1.7783333e-02   4.2713820e+04
   3.3010000e+03   1.8338889e-02   4.5280237e+04
   3.4010000e+03   1.8894444e-02   4.7892709e+04
   3.5010000e+03   1.9450000e-02   5.0550319e+04
   3.6010000e+03   2.0005556e-02   5.3268752e+04
   3.7010000e+03   2.0561111e-02   5.6145476e+04
   3.8010000e+03   2.1116667e-02   5.9077119e+04
   3.9010000e+03   2.1672222e-02   6.2062376e+04
   4.0010000e+03   2.2227778e-02   6.5105601e+04
   4.1010000e+03   2.2783333e-02   6.8191165e+04
   4.2010000e+03   2.3338889e-02   7.1238990e+04
   4.3010000e+03   2.3894444e-02   7.4298434e+04
   4.4010000e+03   2.4450000e-02   7.7384698e+04
   4.5010000e+03   2.5005556e-02   8.0446107e+04
   4.6010000e+03   2.5561111e-02   8.3539873e+04
   4.7010000e+03   2.6116667e-02   8.6731856e+04
   4.8010000e+03   2.6672222e-02   9.0215280e+04
   4.9010000e+03   2.7227778e-02   9.3989006e+04
   5.0010000e+03   2.7783333e-02   9.7898673e+04
   5.1010000e+03   2.8338889e-02   1.0193683e+05
   5.2010000e+03   2.8894444e-02   1.0606047e+05
   5.3010000e+03   2.9450000e-02   1.1029541e+05
   5.4010000e+03   3.0005556e-02   1.1453416e+05
   5.5010000e+03   3.0561111e-02   1.1886308e+05
   5.6010000e+03   3.1116667e-02   1.2340669e+05
   5.7010000e+03   3.1672222e-02   1.2792236e+05
   5.8010000e+03   3.2227778e-02   1.3240158e+05
   5.9010000e+03   3.2783333e-02   1.3690035e+05
   6.0010000e+03   3.3338889e-02   1.4153770e+05
   6.1010000e+03   3.3894444e-02   1.4616505e+05
   6.2010000e+03   3.4450000e-02   1.5088764e+05
   6.3010000e+03   3.5005556e-02   1.5562243e+05
   6.4010000e+03   3.5561111e-02   1.6027386e+05
   6.5010000e+03   3.6116667e-02   1.6502264e+05
   6.6010000e+03   3.6672222e-02   1.6967509e+05
   6.7010000e+03   3.7227778e-02   1.7435628e+05
   6.8010000e+03   3.7783333e-02   1.7906835e+05
   6.9010000e+03   3.8338889e-02   1.8372998e+05
   7.0010000e+03   3.8894444e-02   1.8839171e+05
   7.1010000e+03   3.9450000e-02   1.9301442e+05
   7.2010000e+03   4.0005556e-02   1.9768180e+05
   7.3010000e+03   4.0561111e-02   2.0237245e+05
   7.4010000e+03   4.1116667e-02   2.0701161e+05
   7.5010000e+03   4.1672222e-02   2.1172726e+05
   7.6010000e+03   4.2227778e-02   2.1637305e+05
   7.7010000e+03   4.2783333e-02   2.2100472e+05
   7.8010000e+03   4.3338889e-02   2.2558127e+05
   7.9010000e+03   4.3894444e-02   2.3015849e+05
   8.0010000e+03   4.4450000e-02   2.3475603e+05
   8.1010000e+03   4.5005556e-02   2.3939229e+05
   8.2010000e+03   4.5561111e-02   2.4403029e+05
   8.3010000e+03   4.6116667e-02   2.4867791e+05
   8.4010000e+03   4.6672222e-02   2.5322862e+05
   8.5010000e+03   4.7227778e-02   2.5788922e+05
   8.6010000e+03   4.7783333e-02   2.6256811e+05
   8.7010000e+03   4.8338889e-02   2.6725304e+05
   8.8010000e+03   4.8894444e-02   2.7231066e+05
   8.9010000e+03   4.9450000e-02   2.7695043e+05
   9.0010000e+03   5.0005556e-02   2.8172767e+05
   9.1010000e+03   5.0561111e-02   2.8639922e+05
   9.2010000e+03   5.1116667e-02   2.9115855e+05
   9.3010000e+03   5.1672222e-02   2.9600635e+05
   9.4010000e+03   5.2227778e-02   3.0084030e+05
   9.5010000e+03   5.2783333e-02   3.0552007e+05
   9.6010000e+03   5.3338889e-02   3.1011718e+05
   9.7010000e+03   5.3894444e-02   3.1475635e+05
   9.8010000e+03   5.4450000e-02   3.1937474e+05
   9.9010000e+03   5.5005556e-02   3.2400777e+05
   1.0001000e+04   5.5561111e-02   3.2860801e+05
   1.0101000e+04   5.6116667e-02   3.3322249e+05
   1.0201000e+04   5.6672222e-02   3.3785722e+05
   1.0301000e+04   5.7227778e-02   3.4250656e+05
   1.0401000e+04   5.7783333e-02   3.4715069e+05
   1.0501000e+04   5.8338889e-02   3.5179456e+05
   1.0601000e+04   5.8894444e-02   3.5651956e+05
   1.0701000e+04   5.9450000e-02   3.6122099e+05
   1.0801000e+04   6.0005556e-02   3.6593810e+05
   1.0901000e+04   6.0561111e-02   3.7061207e+05
   1.1001000e+04   6.1116667e-02   3.7530089e+05
   1.1101000e+04   6.1672222e-02   3.7995687e+05
   1.1201000e+04   6.2227778e-02   3.8464060e+05
   1.1301000e+04   6.2783333e-02   3.8932389e+05
   1.1401000e+04   6.3338889e-02   3.9399489e+05
   1.1501000e+04   6.3894444e-02   3.9861784e+05
   1.1601000e+04   6.4450000e-02   4.0317575e+05
   1.1701000e+04   6.5005556e-02   4.0783873e+05
   1.1801000e+04   6.5561111e-02   4.1249627e+05
   1.1901000e+04   6.6116667e-02   4.1713477e+05
   1.2001000e+04   6.6672222e-02   4.2175624e+05
   1.2101000e+04   6.7227778e-02   4.2638744e+05
   1.2201000e+04   6.7783333e-02   4.3103192e+05
   1.2301000e+04   6.8338889e-02   4.3566900e+05
   1.2401000e+04   6.8894444e-02   4.4027007e+05
   1.2501000e+04   6.9450000e-02   4.4488907e+05
   1.2601000e+04   7.0005556e-02   4.4949053e+05
   1.2701000e+04   7.0561111e-02   4.5412059e+05
   1.2801000e+04   7.1116667e-02   4.5875437e+05
   1.2901000e+04   7.1672222e-02   4.6337819e+05
   1.3001000e+04   7.2227778e-02   4.6801341e+05
   1.3101000e+04   7.2783333e-02   4.7265846e+05
   1.3201000e+04   7.3338889e-02   4.7727775e+05
   1.3301000e+04   7.3894444e-02   4.8193347e+05
   1.3401000e+04   7.4450000e-02   4.8652735e+05
   1.3501000e+04   7.5005556e-02   4.9122408e+05
   1.3601000e+04   7.5561111e-02   4.9583777e+05
   1.3701000e+04   7.6116667e-02   5.0047945e+05
   1.3801000e+04   7.6672222e-02   5.0509463e+05
   1.3901000e+04   7.7227778e-02   5.0968508e+05
   1.4001000e+04   7.7783333e-02   5.1426460e+05
   1.4101000e+04   7.8338889e-02   5.1888661e+05
   1.4201000e+04   7.8894444e-02   5.2352211e+05
   1.4301000e+04   7.9450000e-02   5.2806977e+05
   1.4401000e+04   8.0005556e-02   5.3276894e+05
   1.4501000e+04   8.0561111e-02   5.3742060e+05
   1.4601000e+04   8.1116667e-02   5.4203814e+05
   1.4701000e+04   8.1672222e-02   5.4655718e+05
   1.4801000e+04   8.2227778e-02   5.5112601e+05
   1.4901000e+04   8.2783333e-02   5.5576380e+05
   1.5001000e+04   8.3338889e-02   5.6042986e+05
   1.5101000e+04   8.3894444e-02   5.6506945e+05
   1.5201000e+04   8.4450000e-02   5.7010323e+05
   1.5301000e+04   8.5005556e-02   5.7535845e+05
   1.5401000e+04   8.5561111e-02   5.8073485e+05
   1.5501000e+04   8.6116667e-02   5.8642660e+05
   1.5601000e+04   8.6672222e-02   5.9173559e+05
   1.5701000e+04   8.7227778e-02   5.9634249e+05
   1.5801000e+04   8.7783333e-02   6.0094380e+05
   1.5901000e+04   8.8338889e-02   6.0551330e+05
   1.6001000e+04   8.8894444e-02   6.1013081e+05
   1.6101000e+04   8.9450000e-02   6.1487043e+05
   1.6201000e+04   9.0005556e-02   6.1958759e+05
   1.6301000e+04   9.0561111e-02   6.2424322e+05
   1.6401000e+04   9.1116667e-02   6.2891492e+05
   1.6501000e+04   9.1672222e-02   6.3351383e+05
   1.6601000e+04   9.2227778e-02   6.3818259e+05
   1.6701000e+04   9.2783333e-02   6.4289458e+05
   1.6801000e+04   9.3338889e-02   6.4762918e+05
   1.6901000e+04   9.3894444e-02   6.5229868e+05
   1.7001000e+04   9.4450000e-02   6.5719312e+05
   1.7101000e+04   9.5005556e-02   6.6264413e+05
   1.7201000e+04   9.5561111e-02   6.6797582e+05
   1.7301000e+04   9.6116667e-02   6.7262433e+05
   1.7401000e+04   9.6672222e-02   6.7733635e+05
   1.7501000e+04   9.7227778e-02   6.8203511e+05
   1.7601000e+04   9.7783333e-02   6.8659848e+05
   1.7701000e+04   9.8338889e-02   6.9131418e+05
   1.7801000e+04   9.8894444e-02   6.9583553e+05
   1.7901000e+04   9.9450000e-02   7.0045240e+05


==> dat/fb_ttimes_full_250.dat <==
   1.0000000e+00   5.5555556e-06   6.9014791e+01
   1.0100000e+02   5.6111111e-04   7.0071324e+03
   2.0100000e+02   1.1166667e-03   1.3954325e+04
   3.0100000e+02   1.6722222e-03   2.0902993e+04
   4.0100000e+02   2.2277778e-03   2.7880412e+04
   5.0100000e+02   2.7833333e-03   3.4808685e+04
   6.0100000e+02   3.3388889e-03   4.1741209e+04
   7.0100000e+02   3.8944444e-03   4.8733597e+04
   8.0100000e+02   4.4500000e-03   5.5965579e+04
   9.0100000e+02   5.0055556e-03   6.3086160e+04
   1.0010000e+03   5.5611111e-03   7.0302630e+04
   1.1010000e+03   6.1166667e-03   7.7427634e+04
   1.2010000e+03   6.6722222e-03   8.4718139e+04
   1.3010000e+03   7.2277778e-03   9.1961306e+04
   1.4010000e+03   7.7833333e-03   9.9078891e+04
   1.5010000e+03   8.3388889e-03   1.0605978e+05
   1.6010000e+03   8.8944444e-03   1.1305078e+05
   1.7010000e+03   9.4500000e-03   1.2006213e+05
   1.8010000e+03   1.0005556e-02   1.2707959e+05
   1.9010000e+03   1.0561111e-02   1.3406939e+05
   2.0010000e+03   1.1116667e-02   1.4122448e+05
   2.1010000e+03   1.1672222e-02   1.4838772e+05
   2.2010000e+03   1.2227778e-02   1.5553966e+05
   2.3010000e+03   1.2783333e-02   1.6255431e+05
   2.4010000e+03   1.3338889e-02   1.6962208e+05
   2.5010000e+03   1.3894444e-02   1.7683010e+05
   2.6010000e+03   1.4450000e-02   1.8384741e+05
   2.7010000e+03   1.5005556e-02   1.9086481e+05
   2.8010000e+03   1.5561111e-02   1.9787391e+05
   2.9010000e+03   1.6116667e-02   2.0486511e+05
   3.0010000e+03   1.6672222e-02   2.1187830e+05
   3.1010000e+03   1.7227778e-02   2.1889991e+05
   3.2010000e+03   1.7783333e-02   2.2590799e+05
   3.3010000e+03   1.8338889e-02   2.3309418e+05
   3.4010000e+03   1.8894444e-02   2.4050052e+05
   3.5010000e+03   1.9450000e-02   2.4801758e+05
   3.6010000e+03   2.0005556e-02   2.5539063e+05
   3.7010000e+03   2.0561111e-02   2.6247845e+05
   3.8010000e+03   2.1116667e-02   2.6959059e+05
   3.9010000e+03   2.1672222e-02   2.7662025e+05
   4.0010000e+03   2.2227778e-02   2.8367012e+05
   4.1010000e+03   2.2783333e-02   2.9071509e+05
   4.2010000e+03   2.3338889e-02   2.9773152e+05
   4.3010000e+03   2.3894444e-02   3.0475626e+05
   4.4010000e+03   2.4450000e-02   3.1175917e+05
   4.5010000e+03   2.5005556e-02   3.1884446e+05
   4.6010000e+03   2.5561111e-02   3.2587855e+05
   4.7010000e+03   2.6116667e-02   3.3288812e+05
   4.8010000e+03   2.6672222e-02   3.3988713e+05
   4.9010000e+03   2.7227778e-02   3.4689832e+05
   5.0010000e+03   2.7783333e-02   3.5390913e+05
   5.1010000e+03   2.8338889e-02   3.6091423e+05
   5.2010000e+03   2.8894444e-02   3.6790600e+05
   5.3010000e+03   2.9450000e-02   3.7490324e+05
   5.4010000e+03   3.0005556e-02   3.8189929e+05
   5.5010000e+03   3.0561111e-02   3.8890389e+05
   5.6010000e+03   3.1116667e-02   3.9589732e+05
   5.7010000e+03   3.1672222e-02   4.0289880e+05
   5.8010000e+03   3.2227778e-02   4.0989713e+05
   5.9010000e+03   3.2783333e-02   4.1691486e+05
   6.0010000e+03   3.3338889e-02   4.2399720e+05
   6.1010000e+03   3.3894444e-02   4.3100266e+05
   6.2010000e+03   3.4450000e-02   4.3816404e+05
   6.3010000e+03   3.5005556e-02   4.4589312e+05
   6.4010000e+03   3.5561111e-02   4.5352516e+05
   6.5010000e+03   3.6116667e-02   4.6127846e+05
   6.6010000e+03   3.6672222e-02   4.6877389e+05
   6.7010000e+03   3.7227778e-02   4.7636608e+05
   6.8010000e+03   3.7783333e-02   4.8372066e+05
   6.9010000e+03   3.8338889e-02   4.9122642e+05
   7.0010000e+03   3.8894444e-02   4.9862310e+05
   7.1010000e+03   3.9450000e-02   5.0616688e+05
   7.2010000e+03   4.0005556e-02   5.1324864e+05
   7.3010000e+03   4.0561111e-02   5.2027629e+05
   7.4010000e+03   4.1116667e-02   5.2730699e+05
   7.5010000e+03   4.1672222e-02   5.3431215e+05
   7.6010000e+03   4.2227778e-02   5.4132672e+05
   7.7010000e+03   4.2783333e-02   5.4833618e+05
   7.8010000e+03   4.3338889e-02   5.5533797e+05
   7.9010000e+03   4.3894444e-02   5.6246824e+05
   8.0010000e+03   4.4450000e-02   5.6948316e+05
   8.1010000e+03   4.5005556e-02   5.7654656e+05
   8.2010000e+03   4.5561111e-02   5.8386208e+05
   8.3010000e+03   4.6116667e-02   5.9096339e+05
   8.4010000e+03   4.6672222e-02   5.9800337e+05
   8.5010000e+03   4.7227778e-02   6.0512239e+05
   8.6010000e+03   4.7783333e-02   6.1219540e+05
   8.7010000e+03   4.8338889e-02   6.1923446e+05
   8.8010000e+03   4.8894444e-02   6.2624743e+05
   8.9010000e+03   4.9450000e-02   6.3327902e+05

